Snowmass2021 Cosmic Frontier: Cosmic Microwave Background Measurements White Paper

This is a solicited whitepaper for the Snowmass 2021 community planning exercise. The paper focuses on measurements and science with the Cosmic Microwave Background (CMB). The CMB is foundational to our understanding of modern physics and continues to be a powerful tool driving our understanding of cosmology and particle physics. In this paper, we outline the broad and unique impact of CMB science for the High Energy Cosmic Frontier in the upcoming decade. We also describe the progression of ground-based CMB experiments, which shows that the community is prepared to develop the key capabilities and facilities needed to achieve these transformative CMB measurements.

==> authors_arxiv.txt <==
Clarence L. Chang, Kevin M. Huffenberger, Bradford A.  Benson, Federico Bianchini, Jens Chluba, Jacques Delabrouille, Raphael Flauger, Shaul Hanany, William C. Jones, Alan J. Kogut, Jeffrey J.  McMahon, Joel Meyers, Neelima Sehgal, Sara M.  Simon, Caterina Umilta , Kevork N. Abazajian, Zeeshan Ahmed, Yashar Akrami, Adam J. Anderson, Behzad Ansarinejad, Jason Austermann, Carlo Baccigalupi, Denis Barkats, Darcy Barron, Peter S. Barry, Nicholas Battaglia, Eric Baxter, Dominic Beck, Amy N. Bender, Charles Bennett, Benjamin Beringue, Colin Bischoff, Lindsey Bleem, James Bock, Boris Bolliet, J Richard Bond, Julian Borrill, Thejs Brinckmann, Michael L. Brown, Erminia Calabrese, John Carlstrom, Anthony Challinor, Chihway Chang, Yuji Chinone, Susan E. Clark, William Coulton, Ari Cukierman, Francis-Yan Cyr-Racine, Shannon M. Duff, Cora Dvorkin, Alexander van Engelen, Josquin Errard, Johannes R. Eskilt, Thomas Essinger-Hileman, Giulio Fabbian, Chang Feng, Simone Ferraro, Jeffrey Filippini, Katherine Freese, Nicholas Galitzki, Eric Gawiser, Daniel Grin, Daniel Grin, Evan Grohs, Alessandro Gruppuso, Jon E. Gudmundsson, Nils W. Halverson, Jean-Christophe Hamilton, Kathleen Harrington, Sophie Henrot-Versill\'{e}, Brandon Hensley, J. Colin Hill, Adam D. Hincks, Renee Hlozek, William Holzapfel, Selim C. Hotinli, Howard Hui, Ayodeji Ibitoye, Matthew Johnson, Bradley R. Johnson, Jae Hwan Kang, Kirit S. Karkare, Lloyd Knox, John Kovac, Kenny Lau, Louis Legrand, Marilena Loverde, Philip Lubin, Yin-Zhe Ma, Tony Mroczkowski, Suvodip Mukherjee, Moritz Münchmeyer, Daisuke Nagai, Johanna Nagy, Michael Niemack, Valentine Novosad, Yuuki Omori, Giorgio Orlando, Zhaodi Pan, Laurence Perotto, Matthew A. Petroff, Levon Pogosian, Clem Pryke, Alexandra Rahlin, Marco Raveri, Christian L. Reichardt, Mathieu Remazeilles, Yoel Rephaeli, John Ruhl, Emmanuel Schaan, Sarah Shandera, Meir Shimon, Ahmed Soliman, Antony A. Stark, Glenn D. Starkman, Radek Stompor, Ritoban Basu Thakur, Cynthia Trendafilova, Matthieu Tristram, Pranjal Trivedi, Gregory Tucker, Eleonora Di Valentino, Joaquin Vieira, Abigail Vieregg, Gensheng Wang, Scott Watson, Lukas Wenzl, Edward J. Wollack, W.L. Kimmy Wu, Zhilei Xu, David Zegeye, Cheng Zhang
